A feature-based information-theoretic approach for detecting interpretable, long-timescale pairwise interactions from time series

Quantifying relationships between components of a complex system is critical to understanding the rich network of interactions that characterize the behavior of the system. Traditional methods for detecting pairwise dependence of time series, such as Pearson correlation, Granger causality, and mutual information, are computed directly in the space of measured time-series values. But for systems in which interactions are mediated by statistical properties of the time series (`time-series features') over longer timescales, this approach can fail to capture the underlying dependence from limited and noisy time-series data, and can be challenging to interpret. Addressing these issues, here we introduce an information-theoretic method for detecting dependence between time series mediated by time-series features that provides interpretable insights into the nature of the interactions. Our method extracts a candidate set of time-series features from sliding windows of the source time series and assesses their role in mediating a relationship to values of the target process. Across simulations of three different generative processes, we demonstrate that our feature-based approach can outperform a traditional inference approach based on raw time-series values, especially in challenging scenarios characterized by short time-series lengths, high noise levels, and long interaction timescales. Our work introduces a new tool for inferring and interpreting feature-mediated interactions from time-series data, contributing to the broader landscape of quantitative analysis in complex systems research, with potential applications in various domains including but not limited to neuroscience, finance, climate science, and engineering.

==> supp/table1_AR3_captureRateVsCapturingTimescale.csv <==
"process","ts_length","driving_feature","capturing_feature_timescale","avg_capture_rate_holm","capturing_feature"
"AR3",1000,"autocorrelation_lag1",50,88,"MI_F"
"AR3",1000,"autocorrelation_lag1",75,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",100,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",125,98,"MI_F"
"AR3",1000,"autocorrelation_lag1",150,88,"MI_F"
"AR3",1000,"autocorrelation_lag1",175,60,"MI_F"
"AR3",1000,"autocorrelation_lag1",200,52,"MI_F"
"AR3",1000,"autocorrelation_lag1",50,20,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",75,42,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",100,53,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",125,30,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",150,18,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",175,10,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",200,8.33333333333333,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",50,44,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",75,78,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",100,98.2142857142857,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",125,66,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",150,32,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",175,20,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",200,10,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",50,18,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",75,50,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",100,53,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",125,32,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",150,22,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",175,8,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",200,9.72222222222222,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",50,38,"ami2"
"AR3",1000,"autocorrelation_lag1",75,68,"ami2"
"AR3",1000,"autocorrelation_lag1",100,92,"ami2"
"AR3",1000,"autocorrelation_lag1",125,78,"ami2"
"AR3",1000,"autocorrelation_lag1",150,42,"ami2"
"AR3",1000,"autocorrelation_lag1",175,20,"ami2"
"AR3",1000,"autocorrelation_lag1",200,5.55555555555555,"ami2"
"AR3",1000,"autocorrelation_lag1",50,64,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",75,90,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",100,98.2142857142857,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",125,86,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",150,46,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",175,26,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",200,11.7647058823529,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",50,46,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",75,72,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",100,94,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",125,74,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",150,56,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",175,24,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",200,11.1111111111111,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",50,2,"dfa"
"AR3",1000,"autocorrelation_lag1",75,0,"dfa"
"AR3",1000,"autocorrelation_lag1",100,0,"dfa"
"AR3",1000,"autocorrelation_lag1",125,0,"dfa"
"AR3",1000,"autocorrelation_lag1",150,2,"dfa"
"AR3",1000,"autocorrelation_lag1",175,0,"dfa"
"AR3",1000,"autocorrelation_lag1",200,0,"dfa"
"AR3",1000,"autocorrelation_lag1",50,38,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",75,80,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",100,93.4426229508197,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",125,84,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",150,40,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",175,16,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",200,11.7647058823529,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",50,38,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",75,84,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",100,93,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",125,76,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",150,36,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",175,16,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",200,11.1111111111111,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",50,46,"forecast_error"
"AR3",1000,"autocorrelation_lag1",75,90,"forecast_error"
"AR3",1000,"autocorrelation_lag1",100,98.2758620689655,"forecast_error"
"AR3",1000,"autocorrelation_lag1",125,72,"forecast_error"
"AR3",1000,"autocorrelation_lag1",150,44,"forecast_error"
"AR3",1000,"autocorrelation_lag1",175,20,"forecast_error"
"AR3",1000,"autocorrelation_lag1",200,10,"forecast_error"
"AR3",1000,"autocorrelation_lag1",50,8,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",75,14,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",100,16,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",125,16,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",150,12,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",175,8,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",200,6.94444444444445,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",50,46,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",75,88,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",100,98.3050847457627,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",125,86,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",150,52,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",175,22,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",200,16,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",50,4,"mean"
"AR3",1000,"autocorrelation_lag1",75,6,"mean"
"AR3",1000,"autocorrelation_lag1",100,8.92857142857143,"mean"
"AR3",1000,"autocorrelation_lag1",125,6,"mean"
"AR3",1000,"autocorrelation_lag1",150,4,"mean"
"AR3",1000,"autocorrelation_lag1",175,2,"mean"
"AR3",1000,"autocorrelation_lag1",200,8,"mean"
"AR3",1000,"autocorrelation_lag1",50,2,"mode_10"
"AR3",1000,"autocorrelation_lag1",75,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",100,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",125,2,"mode_10"
"AR3",1000,"autocorrelation_lag1",150,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",175,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",200,1.96078431372549,"mode_10"
"AR3",1000,"autocorrelation_lag1",50,2,"mode_5"
"AR3",1000,"autocorrelation_lag1",75,0,"mode_5"
"AR3",1000,"autocorrelation_lag1",100,0,"mode_5"
"AR3",1000,"autocorrelation_lag1",125,2,"mode_5"
"AR3",1000,"autocorrelation_lag1",150,6,"mode_5"
"AR3",1000,"autocorrelation_lag1",175,0,"mode_5"
"AR3",1000,"autocorrelation_lag1",200,1.96078431372549,"mode_5"
"AR3",1000,"autocorrelation_lag1",50,10,"null"
"AR3",1000,"autocorrelation_lag1",75,6,"null"
"AR3",1000,"autocorrelation_lag1",100,4.91803278688524,"null"
"AR3",1000,"autocorrelation_lag1",125,6,"null"
"AR3",1000,"autocorrelation_lag1",150,8,"null"
"AR3",1000,"autocorrelation_lag1",175,4,"null"
"AR3",1000,"autocorrelation_lag1",200,12,"null"
"AR3",1000,"autocorrelation_lag1",50,4,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",75,6,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",100,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",125,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",150,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",175,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",200,6.94444444444445,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",50,2,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",75,0,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",100,4,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",125,8,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",150,6,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",175,6,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",200,9.72222222222222,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",50,2,"periodicity"
"AR3",1000,"autocorrelation_lag1",75,10,"periodicity"
"AR3",1000,"autocorrelation_lag1",100,11,"periodicity"
"AR3",1000,"autocorrelation_lag1",125,6,"periodicity"
"AR3",1000,"autocorrelation_lag1",150,2,"periodicity"
"AR3",1000,"autocorrelation_lag1",175,2,"periodicity"
"AR3",1000,"autocorrelation_lag1",200,5.55555555555555,"periodicity"
"AR3",1000,"autocorrelation_lag1",50,0,"rs_range"
"AR3",1000,"autocorrelation_lag1",75,0,"rs_range"
"AR3",1000,"autocorrelation_lag1",100,2,"rs_range"
"AR3",1000,"autocorrelation_lag1",125,4,"rs_range"
"AR3",1000,"autocorrelation_lag1",150,6,"rs_range"
"AR3",1000,"autocorrelation_lag1",175,2,"rs_range"
"AR3",1000,"autocorrelation_lag1",200,1.38888888888889,"rs_range"
"AR3",1000,"autocorrelation_lag1",50,40,"MI_s"
"AR3",1000,"autocorrelation_lag1",75,56,"MI_s"
"AR3",1000,"autocorrelation_lag1",100,55.1724137931034,"MI_s"
"AR3",1000,"autocorrelation_lag1",125,46,"MI_s"
"AR3",1000,"autocorrelation_lag1",150,28,"MI_s"
"AR3",1000,"autocorrelation_lag1",175,24,"MI_s"
"AR3",1000,"autocorrelation_lag1",200,30,"MI_s"
"AR3",1000,"autocorrelation_lag1",50,42,"std"
"AR3",1000,"autocorrelation_lag1",75,80,"std"
"AR3",1000,"autocorrelation_lag1",100,90.9090909090909,"std"
"AR3",1000,"autocorrelation_lag1",125,54,"std"
"AR3",1000,"autocorrelation_lag1",150,30,"std"
"AR3",1000,"autocorrelation_lag1",175,22,"std"
"AR3",1000,"autocorrelation_lag1",200,18,"std"
"AR3",1000,"autocorrelation_lag1",50,2,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",75,0,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",100,3.03030303030303,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",125,6,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",150,6,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",175,2,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",200,2.89855072463768,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",50,24,"stretch_high"
"AR3",1000,"autocorrelation_lag1",75,42,"stretch_high"
"AR3",1000,"autocorrelation_lag1",100,46,"stretch_high"
"AR3",1000,"autocorrelation_lag1",125,22,"stretch_high"
"AR3",1000,"autocorrelation_lag1",150,18,"stretch_high"
"AR3",1000,"autocorrelation_lag1",175,8,"stretch_high"
"AR3",1000,"autocorrelation_lag1",200,5.55555555555555,"stretch_high"
"AR3",1000,"autocorrelation_lag1",50,6,"transition_variance"
"AR3",1000,"autocorrelation_lag1",75,20,"transition_variance"
"AR3",1000,"autocorrelation_lag1",100,21,"transition_variance"
"AR3",1000,"autocorrelation_lag1",125,14,"transition_variance"
"AR3",1000,"autocorrelation_lag1",150,8,"transition_variance"
"AR3",1000,"autocorrelation_lag1",175,2,"transition_variance"
"AR3",1000,"autocorrelation_lag1",200,5.55555555555555,"transition_variance"
"AR3",1000,"autocorrelation_lag1",50,6,"trev"
"AR3",1000,"autocorrelation_lag1",75,20,"trev"
"AR3",1000,"autocorrelation_lag1",100,20.9677419354839,"trev"
"AR3",1000,"autocorrelation_lag1",125,26,"trev"
"AR3",1000,"autocorrelation_lag1",150,4,"trev"
"AR3",1000,"autocorrelation_lag1",175,0,"trev"
"AR3",1000,"autocorrelation_lag1",200,0,"trev"
"AR3",1000,"autocorrelation_lag1",50,14,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",75,28,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",100,30,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",125,22,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",150,18,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",175,10,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",200,9.72222222222222,"whiten_timescale"


==> supp/table1_AR3_captureRateVsDrivingTimescale.csv <==
"process","ts_length","driving_feature","driving_feature_timescale","avg_capture_rate_holm","capturing_feature"
"AR3",1000,"autocorrelation_lag1",50,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",100,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",150,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",200,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",50,80,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",100,53,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",150,60,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",200,40,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",50,100,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",100,98.2142857142857,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",150,98,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",200,78,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",50,74,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",100,53,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",150,60,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",200,46,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",50,84,"ami2"
"AR3",1000,"autocorrelation_lag1",100,92,"ami2"
"AR3",1000,"autocorrelation_lag1",150,84,"ami2"
"AR3",1000,"autocorrelation_lag1",200,80,"ami2"
"AR3",1000,"autocorrelation_lag1",50,100,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",100,98.2142857142857,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",150,100,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",200,92,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",50,100,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",100,94,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",150,96,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",200,82,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",50,0,"dfa"
"AR3",1000,"autocorrelation_lag1",100,0,"dfa"
"AR3",1000,"autocorrelation_lag1",150,4,"dfa"
"AR3",1000,"autocorrelation_lag1",200,2,"dfa"
"AR3",1000,"autocorrelation_lag1",50,86,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",100,93.4426229508197,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",150,98,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",200,78,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",50,100,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",100,93,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",150,86,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",200,64,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",50,100,"forecast_error"
"AR3",1000,"autocorrelation_lag1",100,98.2758620689655,"forecast_error"
"AR3",1000,"autocorrelation_lag1",150,94,"forecast_error"
"AR3",1000,"autocorrelation_lag1",200,88,"forecast_error"
"AR3",1000,"autocorrelation_lag1",50,8,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",100,16,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",150,22,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",200,24,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",50,100,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",100,98.3050847457627,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",150,96,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",200,92,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",50,12,"mean"
"AR3",1000,"autocorrelation_lag1",100,8.92857142857143,"mean"
"AR3",1000,"autocorrelation_lag1",150,10,"mean"
"AR3",1000,"autocorrelation_lag1",200,14,"mean"
"AR3",1000,"autocorrelation_lag1",50,4,"mode_10"
"AR3",1000,"autocorrelation_lag1",100,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",150,2,"mode_10"
"AR3",1000,"autocorrelation_lag1",200,12,"mode_10"
"AR3",1000,"autocorrelation_lag1",50,0,"mode_5"
"AR3",1000,"autocorrelation_lag1",100,0,"mode_5"
"AR3",1000,"autocorrelation_lag1",150,10,"mode_5"
"AR3",1000,"autocorrelation_lag1",200,4,"mode_5"
"AR3",1000,"autocorrelation_lag1",50,8,"null"
"AR3",1000,"autocorrelation_lag1",100,4.91803278688524,"null"
"AR3",1000,"autocorrelation_lag1",150,2,"null"
"AR3",1000,"autocorrelation_lag1",200,2,"null"
"AR3",1000,"autocorrelation_lag1",50,8,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",100,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",150,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",200,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",50,8,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",100,4,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",150,4,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",200,6,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",50,10,"periodicity"
"AR3",1000,"autocorrelation_lag1",100,11,"periodicity"
"AR3",1000,"autocorrelation_lag1",150,10,"periodicity"
"AR3",1000,"autocorrelation_lag1",200,14,"periodicity"
"AR3",1000,"autocorrelation_lag1",50,0,"rs_range"
"AR3",1000,"autocorrelation_lag1",100,2,"rs_range"
"AR3",1000,"autocorrelation_lag1",150,0,"rs_range"
"AR3",1000,"autocorrelation_lag1",200,4,"rs_range"
"AR3",1000,"autocorrelation_lag1",50,80,"MI_s"
"AR3",1000,"autocorrelation_lag1",100,55.1724137931034,"MI_s"
"AR3",1000,"autocorrelation_lag1",150,30,"MI_s"
"AR3",1000,"autocorrelation_lag1",200,30,"MI_s"
"AR3",1000,"autocorrelation_lag1",50,94,"std"
"AR3",1000,"autocorrelation_lag1",100,90.9090909090909,"std"
"AR3",1000,"autocorrelation_lag1",150,90,"std"
"AR3",1000,"autocorrelation_lag1",200,86,"std"
"AR3",1000,"autocorrelation_lag1",50,2,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",100,3.03030303030303,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",150,12,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",200,10,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",50,76,"stretch_high"
"AR3",1000,"autocorrelation_lag1",100,46,"stretch_high"
"AR3",1000,"autocorrelation_lag1",150,44,"stretch_high"
"AR3",1000,"autocorrelation_lag1",200,38,"stretch_high"
"AR3",1000,"autocorrelation_lag1",50,48,"transition_variance"
"AR3",1000,"autocorrelation_lag1",100,21,"transition_variance"
"AR3",1000,"autocorrelation_lag1",150,24,"transition_variance"
"AR3",1000,"autocorrelation_lag1",200,10,"transition_variance"
"AR3",1000,"autocorrelation_lag1",50,34,"trev"
"AR3",1000,"autocorrelation_lag1",100,20.9677419354839,"trev"
"AR3",1000,"autocorrelation_lag1",150,22,"trev"
"AR3",1000,"autocorrelation_lag1",200,16,"trev"
"AR3",1000,"autocorrelation_lag1",50,58,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",100,30,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",150,30,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",200,24,"whiten_timescale"


==> supp/table1_AR3_captureRateVsNoise.csv <==
"process","ts_length","driving_feature","noise_coef","avg_capture_rate_holm","capturing_feature"
"AR3",1000,"autocorrelation_lag1",0.2,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",0.4,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",0.6,100,"MI_F"
"AR3",1000,"autocorrelation_lag1",0.8,52,"MI_F"
"AR3",1000,"autocorrelation_lag1",0.2,82,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",0.4,78,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",0.6,53,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",0.8,4,"acf_first_min"
"AR3",1000,"autocorrelation_lag1",0.2,100,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",0.4,100,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",0.6,98.2142857142857,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",0.8,12,"acf_timescale"
"AR3",1000,"autocorrelation_lag1",0.2,82,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",0.4,84,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",0.6,53,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",0.8,2,"ami_timescale"
"AR3",1000,"autocorrelation_lag1",0.2,100,"ami2"
"AR3",1000,"autocorrelation_lag1",0.4,100,"ami2"
"AR3",1000,"autocorrelation_lag1",0.6,92,"ami2"
"AR3",1000,"autocorrelation_lag1",0.8,10,"ami2"
"AR3",1000,"autocorrelation_lag1",0.2,100,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",0.4,100,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",0.6,98.2142857142857,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",0.8,14,"autocorrelation_lag1"
"AR3",1000,"autocorrelation_lag1",0.2,100,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",0.4,100,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",0.6,94,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",0.8,4,"centroid_freq"
"AR3",1000,"autocorrelation_lag1",0.2,0,"dfa"
"AR3",1000,"autocorrelation_lag1",0.4,0,"dfa"
"AR3",1000,"autocorrelation_lag1",0.6,0,"dfa"
"AR3",1000,"autocorrelation_lag1",0.8,0,"dfa"
"AR3",1000,"autocorrelation_lag1",0.2,100,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",0.4,100,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",0.6,93.4426229508197,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",0.8,8,"embedding_dist"
"AR3",1000,"autocorrelation_lag1",0.2,100,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",0.4,100,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",0.6,93,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",0.8,10,"entropy_pairs"
"AR3",1000,"autocorrelation_lag1",0.2,100,"forecast_error"
"AR3",1000,"autocorrelation_lag1",0.4,100,"forecast_error"
"AR3",1000,"autocorrelation_lag1",0.6,98.2758620689655,"forecast_error"
"AR3",1000,"autocorrelation_lag1",0.8,8,"forecast_error"
"AR3",1000,"autocorrelation_lag1",0.2,26,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",0.4,34,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",0.6,16,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",0.8,4,"high_fluctuation"
"AR3",1000,"autocorrelation_lag1",0.2,100,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",0.4,100,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",0.6,98.3050847457627,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",0.8,8,"low_freq_power"
"AR3",1000,"autocorrelation_lag1",0.2,12,"mean"
"AR3",1000,"autocorrelation_lag1",0.4,16,"mean"
"AR3",1000,"autocorrelation_lag1",0.6,8.92857142857143,"mean"
"AR3",1000,"autocorrelation_lag1",0.8,0,"mean"
"AR3",1000,"autocorrelation_lag1",0.2,4,"mode_10"
"AR3",1000,"autocorrelation_lag1",0.4,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",0.6,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",0.8,0,"mode_10"
"AR3",1000,"autocorrelation_lag1",0.2,6,"mode_5"
"AR3",1000,"autocorrelation_lag1",0.4,2,"mode_5"
"AR3",1000,"autocorrelation_lag1",0.6,0,"mode_5"
"AR3",1000,"autocorrelation_lag1",0.8,0,"mode_5"
"AR3",1000,"autocorrelation_lag1",0.2,6,"null"
"AR3",1000,"autocorrelation_lag1",0.4,4,"null"
"AR3",1000,"autocorrelation_lag1",0.6,4.91803278688524,"null"
"AR3",1000,"autocorrelation_lag1",0.8,6,"null"
"AR3",1000,"autocorrelation_lag1",0.2,8,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",0.4,10,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",0.6,2,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",0.8,0,"outlier_timing_neg"
"AR3",1000,"autocorrelation_lag1",0.2,6,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",0.4,10,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",0.6,4,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",0.8,0,"outlier_timing_pos"
"AR3",1000,"autocorrelation_lag1",0.2,20,"periodicity"
"AR3",1000,"autocorrelation_lag1",0.4,30,"periodicity"
"AR3",1000,"autocorrelation_lag1",0.6,11,"periodicity"
"AR3",1000,"autocorrelation_lag1",0.8,2,"periodicity"
"AR3",1000,"autocorrelation_lag1",0.2,12,"rs_range"
"AR3",1000,"autocorrelation_lag1",0.4,6,"rs_range"
"AR3",1000,"autocorrelation_lag1",0.6,2,"rs_range"
"AR3",1000,"autocorrelation_lag1",0.8,2,"rs_range"
"AR3",1000,"autocorrelation_lag1",0.2,74,"MI_s"
"AR3",1000,"autocorrelation_lag1",0.4,70,"MI_s"
"AR3",1000,"autocorrelation_lag1",0.6,55.1724137931034,"MI_s"
"AR3",1000,"autocorrelation_lag1",0.8,16,"MI_s"
"AR3",1000,"autocorrelation_lag1",0.2,98,"std"
"AR3",1000,"autocorrelation_lag1",0.4,98,"std"
"AR3",1000,"autocorrelation_lag1",0.6,90.9090909090909,"std"
"AR3",1000,"autocorrelation_lag1",0.8,10,"std"
"AR3",1000,"autocorrelation_lag1",0.2,6,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",0.4,4,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",0.6,3.03030303030303,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",0.8,4,"stretch_decreasing"
"AR3",1000,"autocorrelation_lag1",0.2,56,"stretch_high"
"AR3",1000,"autocorrelation_lag1",0.4,74,"stretch_high"
"AR3",1000,"autocorrelation_lag1",0.6,46,"stretch_high"
"AR3",1000,"autocorrelation_lag1",0.8,4,"stretch_high"
"AR3",1000,"autocorrelation_lag1",0.2,46,"transition_variance"
"AR3",1000,"autocorrelation_lag1",0.4,48,"transition_variance"
"AR3",1000,"autocorrelation_lag1",0.6,21,"transition_variance"
"AR3",1000,"autocorrelation_lag1",0.8,0,"transition_variance"
"AR3",1000,"autocorrelation_lag1",0.2,36,"trev"
"AR3",1000,"autocorrelation_lag1",0.4,34,"trev"
"AR3",1000,"autocorrelation_lag1",0.6,20.9677419354839,"trev"
"AR3",1000,"autocorrelation_lag1",0.8,0,"trev"
"AR3",1000,"autocorrelation_lag1",0.2,52,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",0.4,58,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",0.6,30,"whiten_timescale"
"AR3",1000,"autocorrelation_lag1",0.8,6,"whiten_timescale"


==> supp/table1_BimodalSpiking_captureRateVsCapturingTimescale.csv <==
"process","ts_length","driving_feature","capturing_feature_timescale","avg_capture_rate_holm","capturing_feature"
"bimodal_spiking",1000,"spike_count",50,62,"MI_F"
"bimodal_spiking",1000,"spike_count",75,86,"MI_F"
"bimodal_spiking",1000,"spike_count",100,98,"MI_F"
"bimodal_spiking",1000,"spike_count",125,88,"MI_F"
"bimodal_spiking",1000,"spike_count",150,70,"MI_F"
"bimodal_spiking",1000,"spike_count",175,66,"MI_F"
"bimodal_spiking",1000,"spike_count",200,48,"MI_F"
"bimodal_spiking",1000,"spike_count",50,0,"acf_first_min"
"bimodal_spiking",1000,"spike_count",75,2,"acf_first_min"
"bimodal_spiking",1000,"spike_count",100,6,"acf_first_min"
"bimodal_spiking",1000,"spike_count",125,4,"acf_first_min"
"bimodal_spiking",1000,"spike_count",150,6,"acf_first_min"
"bimodal_spiking",1000,"spike_count",175,2,"acf_first_min"
"bimodal_spiking",1000,"spike_count",200,4,"acf_first_min"
"bimodal_spiking",1000,"spike_count",50,0,"acf_timescale"
"bimodal_spiking",1000,"spike_count",75,2,"acf_timescale"
"bimodal_spiking",1000,"spike_count",100,4,"acf_timescale"
"bimodal_spiking",1000,"spike_count",125,2,"acf_timescale"
"bimodal_spiking",1000,"spike_count",150,2,"acf_timescale"
"bimodal_spiking",1000,"spike_count",175,6,"acf_timescale"
"bimodal_spiking",1000,"spike_count",200,4,"acf_timescale"
"bimodal_spiking",1000,"spike_count",50,0,"ami_timescale"
"bimodal_spiking",1000,"spike_count",75,2,"ami_timescale"
"bimodal_spiking",1000,"spike_count",100,0,"ami_timescale"
"bimodal_spiking",1000,"spike_count",125,2,"ami_timescale"
"bimodal_spiking",1000,"spike_count",150,2,"ami_timescale"
"bimodal_spiking",1000,"spike_count",175,0,"ami_timescale"
"bimodal_spiking",1000,"spike_count",200,2,"ami_timescale"
"bimodal_spiking",1000,"spike_count",50,2,"ami2"
"bimodal_spiking",1000,"spike_count",75,4,"ami2"
"bimodal_spiking",1000,"spike_count",100,2,"ami2"
"bimodal_spiking",1000,"spike_count",125,4,"ami2"
"bimodal_spiking",1000,"spike_count",150,4,"ami2"
"bimodal_spiking",1000,"spike_count",175,4,"ami2"
"bimodal_spiking",1000,"spike_count",200,2,"ami2"
"bimodal_spiking",1000,"spike_count",50,0,"centroid_freq"
"bimodal_spiking",1000,"spike_count",75,0,"centroid_freq"
"bimodal_spiking",1000,"spike_count",100,2,"centroid_freq"
"bimodal_spiking",1000,"spike_count",125,4,"centroid_freq"
"bimodal_spiking",1000,"spike_count",150,4,"centroid_freq"
"bimodal_spiking",1000,"spike_count",175,8,"centroid_freq"
"bimodal_spiking",1000,"spike_count",200,4,"centroid_freq"
"bimodal_spiking",1000,"spike_count",50,0,"dfa"
"bimodal_spiking",1000,"spike_count",75,0,"dfa"
"bimodal_spiking",1000,"spike_count",100,2,"dfa"
"bimodal_spiking",1000,"spike_count",125,0,"dfa"
"bimodal_spiking",1000,"spike_count",150,0,"dfa"
"bimodal_spiking",1000,"spike_count",175,0,"dfa"
"bimodal_spiking",1000,"spike_count",200,0,"dfa"
"bimodal_spiking",1000,"spike_count",50,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",75,0,"embedding_dist"
"bimodal_spiking",1000,"spike_count",100,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",125,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",150,0,"embedding_dist"
"bimodal_spiking",1000,"spike_count",175,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",200,0,"embedding_dist"
"bimodal_spiking",1000,"spike_count",50,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",75,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",100,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",125,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",150,4,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",175,2,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",200,2,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",50,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",75,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",100,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",125,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",150,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",175,4,"forecast_error"
"bimodal_spiking",1000,"spike_count",200,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",50,4,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",75,0,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",100,2,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",125,4,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",150,2,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",175,0,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",200,4,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",50,0,"low_freq_power"
"bimodal_spiking",1000,"spike_count",75,0,"low_freq_power"
"bimodal_spiking",1000,"spike_count",100,4,"low_freq_power"
"bimodal_spiking",1000,"spike_count",125,2,"low_freq_power"
"bimodal_spiking",1000,"spike_count",150,0,"low_freq_power"
"bimodal_spiking",1000,"spike_count",175,0,"low_freq_power"
"bimodal_spiking",1000,"spike_count",200,0,"low_freq_power"
"bimodal_spiking",1000,"spike_count",50,30,"mean"
"bimodal_spiking",1000,"spike_count",75,52,"mean"
"bimodal_spiking",1000,"spike_count",100,86,"mean"
"bimodal_spiking",1000,"spike_count",125,48,"mean"
"bimodal_spiking",1000,"spike_count",150,42,"mean"
"bimodal_spiking",1000,"spike_count",175,22,"mean"
"bimodal_spiking",1000,"spike_count",200,8,"mean"
"bimodal_spiking",1000,"spike_count",50,2,"mode_10"
"bimodal_spiking",1000,"spike_count",75,2,"mode_10"
"bimodal_spiking",1000,"spike_count",100,4,"mode_10"
"bimodal_spiking",1000,"spike_count",125,4,"mode_10"
"bimodal_spiking",1000,"spike_count",150,2,"mode_10"
"bimodal_spiking",1000,"spike_count",175,2,"mode_10"
"bimodal_spiking",1000,"spike_count",200,2,"mode_10"
"bimodal_spiking",1000,"spike_count",50,0,"mode_5"
"bimodal_spiking",1000,"spike_count",75,2,"mode_5"
"bimodal_spiking",1000,"spike_count",100,4,"mode_5"
"bimodal_spiking",1000,"spike_count",125,2,"mode_5"
"bimodal_spiking",1000,"spike_count",150,4,"mode_5"
"bimodal_spiking",1000,"spike_count",175,4,"mode_5"
"bimodal_spiking",1000,"spike_count",200,4,"mode_5"
"bimodal_spiking",1000,"spike_count",50,8,"null"
"bimodal_spiking",1000,"spike_count",75,2,"null"
"bimodal_spiking",1000,"spike_count",100,4,"null"
"bimodal_spiking",1000,"spike_count",125,4,"null"
"bimodal_spiking",1000,"spike_count",150,4,"null"
"bimodal_spiking",1000,"spike_count",175,4,"null"
"bimodal_spiking",1000,"spike_count",200,0,"null"
"bimodal_spiking",1000,"spike_count",50,2,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",75,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",100,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",125,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",150,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",175,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",200,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",50,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",75,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",100,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",125,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",150,8,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",175,18,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",200,16,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",50,0,"periodicity"
"bimodal_spiking",1000,"spike_count",75,0,"periodicity"
"bimodal_spiking",1000,"spike_count",100,2,"periodicity"
"bimodal_spiking",1000,"spike_count",125,0,"periodicity"
"bimodal_spiking",1000,"spike_count",150,0,"periodicity"
"bimodal_spiking",1000,"spike_count",175,0,"periodicity"
"bimodal_spiking",1000,"spike_count",200,4,"periodicity"
"bimodal_spiking",1000,"spike_count",50,0,"rs_range"
"bimodal_spiking",1000,"spike_count",75,0,"rs_range"
"bimodal_spiking",1000,"spike_count",100,0,"rs_range"
"bimodal_spiking",1000,"spike_count",125,0,"rs_range"
"bimodal_spiking",1000,"spike_count",150,0,"rs_range"
"bimodal_spiking",1000,"spike_count",175,0,"rs_range"
"bimodal_spiking",1000,"spike_count",200,2,"rs_range"
"bimodal_spiking",1000,"spike_count",50,22,"MI_s"
"bimodal_spiking",1000,"spike_count",75,26,"MI_s"
"bimodal_spiking",1000,"spike_count",100,22,"MI_s"
"bimodal_spiking",1000,"spike_count",125,16,"MI_s"
"bimodal_spiking",1000,"spike_count",150,10,"MI_s"
"bimodal_spiking",1000,"spike_count",175,4,"MI_s"
"bimodal_spiking",1000,"spike_count",200,10,"MI_s"
"bimodal_spiking",1000,"spike_count",50,62,"spike_count"
"bimodal_spiking",1000,"spike_count",75,96,"spike_count"
"bimodal_spiking",1000,"spike_count",100,100,"spike_count"
"bimodal_spiking",1000,"spike_count",125,96,"spike_count"
"bimodal_spiking",1000,"spike_count",150,60,"spike_count"
"bimodal_spiking",1000,"spike_count",175,28,"spike_count"
"bimodal_spiking",1000,"spike_count",200,6,"spike_count"
"bimodal_spiking",1000,"spike_count",50,42,"std"
"bimodal_spiking",1000,"spike_count",75,80,"std"
"bimodal_spiking",1000,"spike_count",100,94,"std"
"bimodal_spiking",1000,"spike_count",125,72,"std"
"bimodal_spiking",1000,"spike_count",150,44,"std"
"bimodal_spiking",1000,"spike_count",175,26,"std"
"bimodal_spiking",1000,"spike_count",200,8,"std"
"bimodal_spiking",1000,"spike_count",50,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",75,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",100,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",125,4,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",150,6,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",175,2,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",200,4,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",50,4,"stretch_high"
"bimodal_spiking",1000,"spike_count",75,8,"stretch_high"
"bimodal_spiking",1000,"spike_count",100,0,"stretch_high"
"bimodal_spiking",1000,"spike_count",125,6,"stretch_high"
"bimodal_spiking",1000,"spike_count",150,4,"stretch_high"
"bimodal_spiking",1000,"spike_count",175,6,"stretch_high"
"bimodal_spiking",1000,"spike_count",200,2,"stretch_high"
"bimodal_spiking",1000,"spike_count",50,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",75,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",100,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",125,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",150,2,"transition_variance"
"bimodal_spiking",1000,"spike_count",175,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",200,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",50,4,"trev"
"bimodal_spiking",1000,"spike_count",75,4,"trev"
"bimodal_spiking",1000,"spike_count",100,2,"trev"
"bimodal_spiking",1000,"spike_count",125,0,"trev"
"bimodal_spiking",1000,"spike_count",150,2,"trev"
"bimodal_spiking",1000,"spike_count",175,0,"trev"
"bimodal_spiking",1000,"spike_count",200,0,"trev"
"bimodal_spiking",1000,"spike_count",50,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",75,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",100,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",125,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",150,4,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",175,2,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",200,2,"whiten_timescale"


==> supp/table1_BimodalSpiking_captureRateVsDrivingTimescale.csv <==
"process","ts_length","driving_feature","driving_feature_timescale","avg_capture_rate_holm","capturing_feature"
"bimodal_spiking",1000,"spike_count",50,100,"MI_F"
"bimodal_spiking",1000,"spike_count",100,98,"MI_F"
"bimodal_spiking",1000,"spike_count",150,94,"MI_F"
"bimodal_spiking",1000,"spike_count",200,92,"MI_F"
"bimodal_spiking",1000,"spike_count",50,0,"acf_first_min"
"bimodal_spiking",1000,"spike_count",100,6,"acf_first_min"
"bimodal_spiking",1000,"spike_count",150,4,"acf_first_min"
"bimodal_spiking",1000,"spike_count",200,6,"acf_first_min"
"bimodal_spiking",1000,"spike_count",50,0,"acf_timescale"
"bimodal_spiking",1000,"spike_count",100,4,"acf_timescale"
"bimodal_spiking",1000,"spike_count",150,6,"acf_timescale"
"bimodal_spiking",1000,"spike_count",200,4,"acf_timescale"
"bimodal_spiking",1000,"spike_count",50,0,"ami_timescale"
"bimodal_spiking",1000,"spike_count",100,0,"ami_timescale"
"bimodal_spiking",1000,"spike_count",150,2,"ami_timescale"
"bimodal_spiking",1000,"spike_count",200,2,"ami_timescale"
"bimodal_spiking",1000,"spike_count",50,2,"ami2"
"bimodal_spiking",1000,"spike_count",100,2,"ami2"
"bimodal_spiking",1000,"spike_count",150,0,"ami2"
"bimodal_spiking",1000,"spike_count",200,2,"ami2"
"bimodal_spiking",1000,"spike_count",50,0,"centroid_freq"
"bimodal_spiking",1000,"spike_count",100,2,"centroid_freq"
"bimodal_spiking",1000,"spike_count",150,4,"centroid_freq"
"bimodal_spiking",1000,"spike_count",200,8,"centroid_freq"
"bimodal_spiking",1000,"spike_count",50,0,"dfa"
"bimodal_spiking",1000,"spike_count",100,2,"dfa"
"bimodal_spiking",1000,"spike_count",150,2,"dfa"
"bimodal_spiking",1000,"spike_count",200,2,"dfa"
"bimodal_spiking",1000,"spike_count",50,0,"embedding_dist"
"bimodal_spiking",1000,"spike_count",100,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",150,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",200,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",50,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",100,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",150,2,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",200,8,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",50,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",100,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",150,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",200,2,"forecast_error"
"bimodal_spiking",1000,"spike_count",50,0,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",100,2,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",150,2,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",200,6,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",50,0,"low_freq_power"
"bimodal_spiking",1000,"spike_count",100,4,"low_freq_power"
"bimodal_spiking",1000,"spike_count",150,2,"low_freq_power"
"bimodal_spiking",1000,"spike_count",200,8,"low_freq_power"
"bimodal_spiking",1000,"spike_count",50,88,"mean"
"bimodal_spiking",1000,"spike_count",100,86,"mean"
"bimodal_spiking",1000,"spike_count",150,60,"mean"
"bimodal_spiking",1000,"spike_count",200,50,"mean"
"bimodal_spiking",1000,"spike_count",50,6,"mode_10"
"bimodal_spiking",1000,"spike_count",100,4,"mode_10"
"bimodal_spiking",1000,"spike_count",150,2,"mode_10"
"bimodal_spiking",1000,"spike_count",200,6,"mode_10"
"bimodal_spiking",1000,"spike_count",50,4,"mode_5"
"bimodal_spiking",1000,"spike_count",100,4,"mode_5"
"bimodal_spiking",1000,"spike_count",150,2,"mode_5"
"bimodal_spiking",1000,"spike_count",200,2,"mode_5"
"bimodal_spiking",1000,"spike_count",50,8,"null"
"bimodal_spiking",1000,"spike_count",100,4,"null"
"bimodal_spiking",1000,"spike_count",150,6,"null"
"bimodal_spiking",1000,"spike_count",200,10,"null"
"bimodal_spiking",1000,"spike_count",50,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",100,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",150,2,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",200,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",50,2,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",100,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",150,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",200,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",50,0,"periodicity"
"bimodal_spiking",1000,"spike_count",100,2,"periodicity"
"bimodal_spiking",1000,"spike_count",150,2,"periodicity"
"bimodal_spiking",1000,"spike_count",200,8,"periodicity"
"bimodal_spiking",1000,"spike_count",50,0,"rs_range"
"bimodal_spiking",1000,"spike_count",100,0,"rs_range"
"bimodal_spiking",1000,"spike_count",150,0,"rs_range"
"bimodal_spiking",1000,"spike_count",200,0,"rs_range"
"bimodal_spiking",1000,"spike_count",50,76,"MI_s"
"bimodal_spiking",1000,"spike_count",100,22,"MI_s"
"bimodal_spiking",1000,"spike_count",150,12,"MI_s"
"bimodal_spiking",1000,"spike_count",200,8,"MI_s"
"bimodal_spiking",1000,"spike_count",50,100,"spike_count"
"bimodal_spiking",1000,"spike_count",100,100,"spike_count"
"bimodal_spiking",1000,"spike_count",150,100,"spike_count"
"bimodal_spiking",1000,"spike_count",200,96,"spike_count"
"bimodal_spiking",1000,"spike_count",50,100,"std"
"bimodal_spiking",1000,"spike_count",100,94,"std"
"bimodal_spiking",1000,"spike_count",150,88,"std"
"bimodal_spiking",1000,"spike_count",200,82,"std"
"bimodal_spiking",1000,"spike_count",50,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",100,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",150,4,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",200,8,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",50,2,"stretch_high"
"bimodal_spiking",1000,"spike_count",100,0,"stretch_high"
"bimodal_spiking",1000,"spike_count",150,4,"stretch_high"
"bimodal_spiking",1000,"spike_count",200,8,"stretch_high"
"bimodal_spiking",1000,"spike_count",50,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",100,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",150,2,"transition_variance"
"bimodal_spiking",1000,"spike_count",200,2,"transition_variance"
"bimodal_spiking",1000,"spike_count",50,4,"trev"
"bimodal_spiking",1000,"spike_count",100,2,"trev"
"bimodal_spiking",1000,"spike_count",150,2,"trev"
"bimodal_spiking",1000,"spike_count",200,0,"trev"
"bimodal_spiking",1000,"spike_count",50,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",100,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",150,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",200,2,"whiten_timescale"


==> supp/table1_BimodalSpiking_captureRateVsNoise.csv <==
"process","ts_length","driving_feature","noise_coef","avg_capture_rate_holm","capturing_feature"
"bimodal_spiking",1000,"spike_count",0.2,100,"MI_F"
"bimodal_spiking",1000,"spike_count",0.4,100,"MI_F"
"bimodal_spiking",1000,"spike_count",0.6,98,"MI_F"
"bimodal_spiking",1000,"spike_count",0.8,28,"MI_F"
"bimodal_spiking",1000,"spike_count",0.2,8,"acf_first_min"
"bimodal_spiking",1000,"spike_count",0.4,8,"acf_first_min"
"bimodal_spiking",1000,"spike_count",0.6,6,"acf_first_min"
"bimodal_spiking",1000,"spike_count",0.8,2,"acf_first_min"
"bimodal_spiking",1000,"spike_count",0.2,2,"acf_timescale"
"bimodal_spiking",1000,"spike_count",0.4,4,"acf_timescale"
"bimodal_spiking",1000,"spike_count",0.6,4,"acf_timescale"
"bimodal_spiking",1000,"spike_count",0.8,2,"acf_timescale"
"bimodal_spiking",1000,"spike_count",0.2,4,"ami_timescale"
"bimodal_spiking",1000,"spike_count",0.4,4,"ami_timescale"
"bimodal_spiking",1000,"spike_count",0.6,0,"ami_timescale"
"bimodal_spiking",1000,"spike_count",0.8,0,"ami_timescale"
"bimodal_spiking",1000,"spike_count",0.2,4,"ami2"
"bimodal_spiking",1000,"spike_count",0.4,6,"ami2"
"bimodal_spiking",1000,"spike_count",0.6,2,"ami2"
"bimodal_spiking",1000,"spike_count",0.8,0,"ami2"
"bimodal_spiking",1000,"spike_count",0.2,4,"centroid_freq"
"bimodal_spiking",1000,"spike_count",0.4,4,"centroid_freq"
"bimodal_spiking",1000,"spike_count",0.6,2,"centroid_freq"
"bimodal_spiking",1000,"spike_count",0.8,0,"centroid_freq"
"bimodal_spiking",1000,"spike_count",0.2,0,"dfa"
"bimodal_spiking",1000,"spike_count",0.4,0,"dfa"
"bimodal_spiking",1000,"spike_count",0.6,2,"dfa"
"bimodal_spiking",1000,"spike_count",0.8,0,"dfa"
"bimodal_spiking",1000,"spike_count",0.2,14,"embedding_dist"
"bimodal_spiking",1000,"spike_count",0.4,12,"embedding_dist"
"bimodal_spiking",1000,"spike_count",0.6,2,"embedding_dist"
"bimodal_spiking",1000,"spike_count",0.8,0,"embedding_dist"
"bimodal_spiking",1000,"spike_count",0.2,2,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",0.4,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",0.6,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",0.8,0,"entropy_pairs"
"bimodal_spiking",1000,"spike_count",0.2,2,"forecast_error"
"bimodal_spiking",1000,"spike_count",0.4,4,"forecast_error"
"bimodal_spiking",1000,"spike_count",0.6,0,"forecast_error"
"bimodal_spiking",1000,"spike_count",0.8,2,"forecast_error"
"bimodal_spiking",1000,"spike_count",0.2,8,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",0.4,12,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",0.6,2,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",0.8,0,"high_fluctuation"
"bimodal_spiking",1000,"spike_count",0.2,4,"low_freq_power"
"bimodal_spiking",1000,"spike_count",0.4,4,"low_freq_power"
"bimodal_spiking",1000,"spike_count",0.6,4,"low_freq_power"
"bimodal_spiking",1000,"spike_count",0.8,2,"low_freq_power"
"bimodal_spiking",1000,"spike_count",0.2,88,"mean"
"bimodal_spiking",1000,"spike_count",0.4,96,"mean"
"bimodal_spiking",1000,"spike_count",0.6,86,"mean"
"bimodal_spiking",1000,"spike_count",0.8,4,"mean"
"bimodal_spiking",1000,"spike_count",0.2,8,"mode_10"
"bimodal_spiking",1000,"spike_count",0.4,6,"mode_10"
"bimodal_spiking",1000,"spike_count",0.6,4,"mode_10"
"bimodal_spiking",1000,"spike_count",0.8,2,"mode_10"
"bimodal_spiking",1000,"spike_count",0.2,6,"mode_5"
"bimodal_spiking",1000,"spike_count",0.4,8,"mode_5"
"bimodal_spiking",1000,"spike_count",0.6,4,"mode_5"
"bimodal_spiking",1000,"spike_count",0.8,0,"mode_5"
"bimodal_spiking",1000,"spike_count",0.2,14,"null"
"bimodal_spiking",1000,"spike_count",0.4,6,"null"
"bimodal_spiking",1000,"spike_count",0.6,4,"null"
"bimodal_spiking",1000,"spike_count",0.8,0,"null"
"bimodal_spiking",1000,"spike_count",0.2,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",0.4,2,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",0.6,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",0.8,0,"outlier_timing_neg"
"bimodal_spiking",1000,"spike_count",0.2,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",0.4,2,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",0.6,0,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",0.8,4,"outlier_timing_pos"
"bimodal_spiking",1000,"spike_count",0.2,2,"periodicity"
"bimodal_spiking",1000,"spike_count",0.4,2,"periodicity"
"bimodal_spiking",1000,"spike_count",0.6,2,"periodicity"
"bimodal_spiking",1000,"spike_count",0.8,0,"periodicity"
"bimodal_spiking",1000,"spike_count",0.2,0,"rs_range"
"bimodal_spiking",1000,"spike_count",0.4,0,"rs_range"
"bimodal_spiking",1000,"spike_count",0.6,0,"rs_range"
"bimodal_spiking",1000,"spike_count",0.8,0,"rs_range"
"bimodal_spiking",1000,"spike_count",0.2,28,"MI_s"
"bimodal_spiking",1000,"spike_count",0.4,30,"MI_s"
"bimodal_spiking",1000,"spike_count",0.6,22,"MI_s"
"bimodal_spiking",1000,"spike_count",0.8,12,"MI_s"
"bimodal_spiking",1000,"spike_count",0.2,100,"spike_count"
"bimodal_spiking",1000,"spike_count",0.4,100,"spike_count"
"bimodal_spiking",1000,"spike_count",0.6,100,"spike_count"
"bimodal_spiking",1000,"spike_count",0.8,12,"spike_count"
"bimodal_spiking",1000,"spike_count",0.2,98,"std"
"bimodal_spiking",1000,"spike_count",0.4,98,"std"
"bimodal_spiking",1000,"spike_count",0.6,94,"std"
"bimodal_spiking",1000,"spike_count",0.8,12,"std"
"bimodal_spiking",1000,"spike_count",0.2,2,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",0.4,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",0.6,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",0.8,0,"stretch_decreasing"
"bimodal_spiking",1000,"spike_count",0.2,6,"stretch_high"
"bimodal_spiking",1000,"spike_count",0.4,6,"stretch_high"
"bimodal_spiking",1000,"spike_count",0.6,0,"stretch_high"
"bimodal_spiking",1000,"spike_count",0.8,0,"stretch_high"
"bimodal_spiking",1000,"spike_count",0.2,2,"transition_variance"
"bimodal_spiking",1000,"spike_count",0.4,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",0.6,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",0.8,0,"transition_variance"
"bimodal_spiking",1000,"spike_count",0.2,6,"trev"
"bimodal_spiking",1000,"spike_count",0.4,6,"trev"
"bimodal_spiking",1000,"spike_count",0.6,2,"trev"
"bimodal_spiking",1000,"spike_count",0.8,0,"trev"
"bimodal_spiking",1000,"spike_count",0.2,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",0.4,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",0.6,0,"whiten_timescale"
"bimodal_spiking",1000,"spike_count",0.8,0,"whiten_timescale"

